Multi-dimensional optimisation of the scanning strategy for the LiteBIRD space mission

Large angular scale surveys in the absence of atmosphere are essential for measuring the primordial $B$-mode power spectrum of the Cosmic Microwave Background (CMB). Since this proposed measurement is about three to four orders of magnitude fainter than the temperature anisotropies of the CMB, in-flight calibration of the instruments and active suppression of systematic effects are crucial. We investigate the effect of changing the parameters of the scanning strategy on the in-flight calibration effectiveness, the suppression of the systematic effects themselves, and the ability to distinguish systematic effects by null-tests. Next-generation missions such as LiteBIRD, modulated by a Half-Wave Plate (HWP), will be able to observe polarisation using a single detector, eliminating the need to combine several detectors to measure polarisation, as done in many previous experiments and hence avoiding the consequent systematic effects. While the HWP is expected to suppress many systematic effects, some of them will remain. We use an analytical approach to comprehensively address the mitigation of these systematic effects and identify the characteristics of scanning strategies that are the most effective for implementing a variety of calibration strategies in the multi-dimensional space of common spacecraft scan parameters. We also present Falcons, a fast spacecraft scanning simulator that we developed to investigate this scanning parameter space.

==> Misc/authors_affiliations_LB_2023.02_general_arxivmeta.txt <==
Y. Takase, L. Vacher, H. Ishino, G. Patanchon, L. Montier, S. L. Stever, K. Ishizaka, Y. Nagano, W. Wang, J. Aumont, K. Aizawa, A. Anand, C. Baccigalupi, M. Ballardini, A. J. Banday, R. B. Barreiro, N. Bartolo, S. Basak, M. Bersanelli, M. Bortolami, T. Brinckmann, E. Calabrese, P. Campeti, E. Carinos, A. Carones, F. J. Casas, K. Cheung, L. Clermont, F. Columbro, A. Coppolecchia, F. Cuttaia, G. D'Alessandro, P. de Bernardis, T. de Haan, E. de la Hoz, S. Della Torre, P. Diego-Palazuelos, H. K. Eriksen, J. Errard, F. Finelli, U. Fuskeland, G. Galloni, M. Galloway, M. Gervasi, T. Ghigna, S. Giardiello, C. Gimeno-Amo, E. Gjerløw, R. González González, A. Gruppuso, M. Hazumi, S. Henrot-Versillé, L. T. Hergt, K. Ikuma, K. Kohri, L. Lamagna, M. Lattanzi, C. Leloup, M. Lembo, F. Levrier, A. I. Lonappan, M. López-Caniego, G. Luzzi, B. Maffei, E. Martínez-González, S. Masi, S. Matarrese, F. T. Matsuda, T. Matsumura, S. Micheli, M. Migliaccio, M. Monelli, G. Morgante, B. Mot, R. Nagata, T. Namikawa, A. Novelli, K. Odagiri, S. Oguri, R. Omae, L. Pagano, D. Paoletti, F. Piacentini, M. Pinchera, G. Polenta, L. Porcelli, N. Raffuzzi, M. Remazeilles, A. Ritacco, M. Ruiz-Granda, Y. Sakurai, D. Scott, Y. Sekimoto, M. Shiraishi, G. Signorelli, R. M. Sullivan, H. Takakura, L. Terenzi, M. Tomasi, M. Tristram, B. van Tent, P. Vielva, I. K. Wehus, B. Westbrook, G. Weymann-Despres, E. J. Wollack, M. Zannoni, Y. Zhou, for the LiteBIRD Collaboration
